Fast Khovanov Homology Computations

We introduce a local algorithm for Khovanov Homology computations - that is, we explain how it is possible to "cancel" terms in the Khovanov complex associated with a ("local") tangle, hence canceling the many associated "global" terms in one swoosh early on. This leads to a dramatic improvement in computational efficiency. Thus our program can rapidly compute certain Khovanov homology groups that otherwise would have taken centuries to evaluate.

==> figs/TL00.eepic <==
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(616,331)(0,-10)
\put(158.000,-104.500){\arc{375.000}{3.7851}{5.6397}}
\put(158.000,420.500){\arc{375.000}{0.6435}{2.4981}}
\put(458.000,420.500){\arc{375.000}{0.6435}{2.4981}}
\put(458.000,-104.500){\arc{375.000}{3.7851}{5.6397}}
\end{picture}
}


==> figs/TL01.eepic <==
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(616,331)(0,-10)
\put(158.000,-104.500){\arc{375.000}{3.7851}{5.6397}}
\put(158.000,420.500){\arc{375.000}{0.6435}{2.4981}}
\put(195.500,158.000){\arc{375.000}{5.3559}{7.2105}}
\put(720.500,158.000){\arc{375.000}{2.2143}{4.0689}}
\end{picture}
}


==> figs/TL10.eepic <==
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(616,331)(0,-10)
\put(420.500,158.000){\arc{375.000}{2.2143}{4.0689}}
\put(-104.500,158.000){\arc{375.000}{5.3559}{7.2105}}
\put(458.000,420.500){\arc{375.000}{0.6435}{2.4981}}
\put(458.000,-104.500){\arc{375.000}{3.7851}{5.6397}}
\end{picture}
}


==> figs/TL11.eepic <==
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(616,331)(0,-10)
\put(420.500,158.000){\arc{375.000}{2.2143}{4.0689}}
\put(-104.500,158.000){\arc{375.000}{5.3559}{7.2105}}
\put(195.500,158.000){\arc{375.000}{5.3559}{7.2105}}
\put(720.500,158.000){\arc{375.000}{2.2143}{4.0689}}
\end{picture}
}


==> figs/TL1S.eepic <==
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(616,331)(0,-10)
\put(420.500,158.000){\arc{375.000}{2.2143}{4.0689}}
\put(-104.500,158.000){\arc{375.000}{5.3559}{7.2105}}
\put(458.000,420.000){\arc{374.401}{0.6414}{2.5002}}
\path(458,83)(458,233)
\put(458.000,-104.000){\arc{374.401}{3.7830}{5.6418}}
\end{picture}
}


==> figs/TLS1.eepic <==
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(616,331)(0,-10)
\put(158.000,-104.000){\arc{374.401}{3.7830}{5.6418}}
\put(158.000,420.000){\arc{374.401}{0.6414}{2.5002}}
\path(158,83)(158,233)
\put(720.500,158.000){\arc{375.000}{2.2143}{4.0689}}
\put(195.500,158.000){\arc{375.000}{5.3559}{7.2105}}
\end{picture}
}

